Accessibility Barriers in Multi-Terabyte Public Datasets: The Gap Between Promise and Practice

The promise of "free and open" multi-terabyte datasets often collides with harsh realities. While these datasets may be technically accessible, practical barriers -- from processing complexity to hidden costs -- create a system that primarily serves well-funded institutions. This study examines accessibility challenges across web crawls, satellite imagery, scientific data, and collaborative projects, revealing a consistent two-tier system where theoretical openness masks practical exclusivity. Our analysis demonstrates that datasets marketed as "publicly accessible" typically require minimum investments of \$1,000+ for meaningful analysis, with complex processing pipelines demanding \$10,000-100,000+ in infrastructure costs. The infrastructure requirements -- distributed computing knowledge, domain expertise, and substantial budgets -- effectively gatekeep these datasets despite their "open" status, limiting practical accessibility to those with institutional support or substantial resources.

==> README.txt <==
README - Accessibility Barriers in Multi-Terabyte Public Datasets
================================================================

LaTeX Compilation:
- Version: TeXLive 2024 or MiKTeX 23+
- Engine: pdflatex (no biber/bibtex needed - inline bibliography)
- Packages: Standard LaTeX distribution (no external dependencies)

Compilation steps:
1. pdflatex main.tex
2. pdflatex main.tex (for cross-references)

Data Sources:
- All cost estimates and technical specifications cited in references
- No additional code/datasets required for reproduction
- Analysis based on publicly available documentation and pricing

Contact: marc.bara@projectworklab.com
License: CC BY 4.0
